MIGHTEE: total intensity radio continuum imaging and the COSMOS / XMM-LSS Early Science fields

MIGHTEE is a galaxy evolution survey using simultaneous radio continuum, spectro-polarimetry, and spectral line observations from the South African MeerKAT telescope. When complete, the survey will image $\sim$20 deg$^{2}$ over the COSMOS, E-CDFS, ELAIS-S1, and XMM-LSS extragalactic deep fields with a central frequency of 1284 MHz. These were selected based on the extensive multiwavelength datasets from numerous existing and forthcoming observational campaigns. Here we describe and validate the data processing strategy for the total intensity continuum aspect of MIGHTEE, using a single deep pointing in COSMOS (1.6 deg$^{2}$) and a three-pointing mosaic in XMM-LSS (3.5 deg$^{2}$). The processing includes the correction of direction-dependent effects, and results in thermal noise levels below 2~$\mathrm{\mu}$Jy beam$^{-1}$ in both fields, limited in the central regions by classical confusion at $\sim$8$''$ angular resolution, and meeting the survey specifications. We also produce images at $\sim$5$''$ resolution that are $\sim$3 times shallower. The resulting image products form the basis of the Early Science continuum data release for MIGHTEE. From these images we extract catalogues containing 9,896 and 20,274 radio components in COSMOS and XMM-LSS respectively. We also process a close-packed mosaic of 14 additional pointings in COSMOS and use these in conjunction with the Early Science pointing to investigate methods for primary beam correction of broadband radio images, an analysis that is of relevance to all full-band MeerKAT continuum observations, and wide field interferometric imaging in general. A public release of the MIGHTEE Early Science continuum data products accompanies this article.

==> referee_response.txt <==
Dear Sir/Madam,

Thank you for your comments on our manuscript, which have significantly
improved it. We present below our responses to your comments (indented 
with '>' markers), and hope we have satisfactorily addressed the points
you raised.

With thanks and best wishes
-Ian (on behalf of the co-authors)

---------

Section 2 of the paper is a detailed description of data-reduction 
processes that are largely (1) ephemeral in that they depend on 
particular computer programs that are still evolving and (2) local in 
that they are not part of a large public package like CASA intended for 
distribution and use by astronomers worldwide.

Such material is usually published in proceedings of specialized data 
analysis conferences such as ADASS, rather than in MNRAS, which 
emphasizes astronomical results with long-term scientific value to the 
broader astronomical community. Most astronomers reading the MNRAS will 
probably get bogged down in Section 2, which should be greatly shortened 
in the main part of the paper, with the rest either going into an ADASS 
proceeding or moved to an Appendix. 

> We ask that the request to move Section 2 to an Appendix be reconsidered, 
> as we feel the importance and significance of this part of the paper has 
> been missed. None of the software packages used are “local”; none are 
> MIGHTEE-specific, or even MeerKAT specific, and all are open-source with 
> active and transparent maintenance being undertaken via platforms such 
> as Github. None of them are any more “ephemeral” than CASA, and there is 
> extensive evidence of the successful use of many of these packages for 
> a range of telescopes available in the literature. 

> In addition to explaining the data reduction strategy for the MIGHTEE 
> continuum survey, and additional point of Section 2 is to demonstrate 
> that cutting-edge packages can be strung together in a largely automated 
> way, in order to (in the referee’s words) “advance the art” of processing 
> data from new telescopes. This is the approach we used for MIGHTEE, with 
> many of the software packages deployed being necessary to achieve results 
> not possible with “large packages” such as CASA, the main example being 
> direction-dependent calibration which is necessary for all new radio 
> interferometers operation at cm-wavelengths and longer. 

> Furthermore, the recipe developed for MIGHTEE continuum is (a) made 
> publicly available, and suitable for general use processing of MeerKAT 
> data; (b) provides a basis or example for technically-minded radio 
> astronomers who may wish to construct a similar framework for their own 
> needs; and (c) provides a repository of every single parameter used in 
> our processing, in a demonstration of reproducibility and transparency 
> that is unprecedented (or at least highly uncommon) when publishing 
> radio surveys. For these reasons we believe Section 2 to be a very 
> important component of the paper, and ask that it remain up-front in the 
> manuscript.

The methods used to produce the MIGHTEE radio source catalogs are 
described in Section 3.3 and the format of the catalog is specified in 
Appendix A, but much of the catalog information that will be needed by 
astronomical users has not been included. For example, what is the the 
completeness limit of the catalog in µJy beam^−1? How does the 
completeness limit depend on the source position in the primary beam? 

> These issues have been addressed by the addition of Section 4.4.

How reliable are the angular sizes of marginally resolved sources? Have 
they been compared with sizes from the high-resolution VLA COSMOS 
catalogs? 

> This has been addressed by the addition of Section 4.3. No comparison 
> has been made between the MIGHTEE sizes and the VLA 3 GHz COSMOS sizes. 
> MIGHTEE’s resolution is not competitive with that of VLA 
> COSMOS 3GHz, and the sensitivity to extended emission of the latter is 
> not competitive with that of the former. Determining the biases 
> introduced by these effects would require an in-depth simulation 
> involving the injection of sources into the visibility data of both 
> surveys, and in any case neither of these surveys are likely to be 
> competitive with e.g. the 10 GHz source size measurements of Murphy et 
> al. (2017).

How are very extended sources recognized and treated? Does the source 
catalog list physical radio sources (all of the emission powered by the 
host galaxy) or just fitted source components (two components 
corresponding to the lobes of a double source, for example)? 

> Only source components are listed in the catalogue, however PyBDSF’s 
> attempts to group these into sources are also provided, although this 
> process is not perfect. A note to this effect has been added to the end 
> of Section 3.3.2. Prescott et al. will present a “Level 2” catalogue that 
> has grouped components together in the process of identifying the host 
> galaxies of the radio emission.

Why is there a significant offset between VLA and MeerKAT source 
positions? 

> This is expanded upon in the text in Section 4.1, and also in the specific 
> comments section below.

A short Table listing a few sources from the catalog should be added to 
Section 3.3, and the main user questions should be addressed. 

> Such a table has been added to Appendix A, with the column descriptions.

Below are specific comments for the authors to consider: 

Tables 1 and B1: Specify the dates are UT and the equinox is J2000. 

> Done 

You might also insert “calibrator” under “Primary” and “Secondary” so 
the contents of the Table can be seen at a glance. 

> Done 

Page 3, column 1, line 25: Can you give a reference defining the “Measurement 
Set” format? 

> Added citation to CASA Memo 1 (Kemball & Wieringa, 2000) 

Page 3, column 1, line 31: COSMOS and XMM-LSS are in the “Clarke Belt” 
of satellites near the equator. Did you learn anything about L-band RFI 
from those satellites that might help future MeerKAT observers (e.g., 
how the RFI depends on declination, azimuth, elevation, or frequency)? 

> No, we only verified during testing that the tricolour strategy we employed 
> was suitably mitigating the RFI. 

Page 3, column 1, line 36: For astronomers not familiar with interferometry, 
it might help to define “complex gain” as both the usual amplitude gain 
plus the fringe phase. 

> Done 

Page 3, column 2, line 37: What does it mean to say the full-band data 
were imaged “blindly”? 

> ”Blindly” has been changed to “without a cleaning mask”. 

Out to what distance from the target does the image extend, and how far 
out was it cleaned? 

> This is specified at the start of the second paragraph of Section 2.3. Unless a 
> FITS mask or automasking is employed, the default behaviour of the 
> imaging process is to search for peaks across the entire image area 
> during the CLEAN minor cycle. 

Does the “blind” image cover the 10240 × 10240 1.”1 pixels listed for 
the masked image on page 4, line 13? 

> Yes. This has been clarified by changing “The images” to “All images” in the 
> sentence that describes the image extent.

Page 3, column 2, line 42: By “measurements” I presume you mean pixel 
brightnesses in µJy beam^−1. It always helps the reader to be more 
specific in cases like this. 

> Yes, clarified.

Page 4, column 1, line 28: Aside from time-dependent pointing errors, 
what are the time-dependent variations in the primary beam attenuation 
pattern? The MeerKAT primary beam is not circular, so it rotates with 
parallactic angle on the sky. Do you count that as part of the 
time-dependent pattern variation? 

> A footnote has been added to provide further detail on this aspect.
 
Page 4, column 1, line 59: Clarify that the 2 µJy beam^−1 classical 
confusion limit is the RMS confusion, not the faintest source that can 
be detected (∼ 5σ). 

> Clarified.

Page 4, column 2, line 44: Has “block” been defined? 

> Changed “block” to “observing block”.

Figure 1: The central + field and the 14 numbered fields confused me 
because they had not been introduced in the prior text. Apparently the + 
field is the single COSMOS pointing listed in Table 1, and the 14 other 
pointings in COSMOS are not introduced until Section 4.3.1 and further 
described in Appendices B and C. 

> Correct. This is explained in the figure caption, which has been clarified 
> with respect to the additional COSMOS pointings, as well as in the text 
> with respect to the central Early Science pointing.

Figures 2, 3, and 4: These are very impressive images, and even the .pdf 
figures clearly show them to be confusion limited. Users will need to 
get the parent FITS images for quantitative analysis. I hope the 
“URL-TBD” promised at the end of the paper will appear when the paper is 
published. 

> While we are arranging the final hosting and DOIs for the public products, 
> the data products may be downloaded for review purposes 
> from the following link, which we please ask to be kept confidential:
> https://entangled.physics.ox.ac.uk/index.php/s/qEi1VIX8FKHnZd0

The intensity color bars are labeled “flux density” (which could have 
units µJy) even though they indicate spectral brightness (which could 
have units µJy per beam solid angle or per sr). 

> Colour bar labels have been changed to “brightness” on all map figures.

Page 6, column 2, line 34: I presume this −8.4% corrects the MeerKAT 
flux density of an α = −0.7 source to 1.4 GHz. Simply using the MeerKAT 
center frequency 1.284 GHz would give a −5.9% correction, which isn’t 
all that different. 

> The 8.4% correction corresponds to the maximum correction that will be 
> applied due to the differing effective frequencies for an alpha = -0.7 
> source. This has been clarified in the text.

Page 7, column 1, line 18: By “telescope PSF” do you mean the clean 
restoring beam or the primary beam? 

> The former. The text has been modified here for clarity.

Page 7, column 1, line 39: I wouldn’t say the high-resolution image with 
RMS noise 5.5 µJy beam^−1 is “shallower” than the low-resolution image 
with rms > 5.5 µJy beam^−1 near the center; it is just noisier but less 
confused. I presume the 5σ point-source detection limit is about the 
same 27.5 µJy near the center of both images. 

> Changed “shallower” to “less confused”.

Page 7, column 1, line 50: Saying the primary beam response “scales 
linearly with frequency” is unclear (the gain isn’t proportional to 
frequency); better to be specific and say the pattern width is inversely 
proportional to frequency. 

> Corrected.

Page 8, column 1, Equation 6: This resolution criterion is reasonable 
for sparse images dominated by Gaussian noise (as in Murphy et al. 2017) 
but may not be appropriate for the confusion-limited MIGHTEE images, in 
which a marginally resolved faint source has a good chance of being the 
superposition of two unrelated point sources. Given that most µJy 
sources are much smaller than the 8” MIGHTEE beam, might a significant 
fraction of the sources deemed extended by Equation 6 be such 
superpositions of point sources? This hypothesis should be checked by a 
simulation: add faint point sources at random positions in a MIGHTEE 
image, generate a new source catalog, and see what fraction of the added 
sources are classified as resolved. If it is even 5%, then about half of 
the ∼ 10% of real sources deemed resolved are probably not. 

> Please refer to the new content in Section 4.3.

Page 9, Section 4.1: The statistically significant differences between 
MeerKAT and VLA positions remain a problem which I don’t think can be 
dismissed by the claiming that VLA position errors are ∼ 10% of the 
synthesized beamwidth (Page 11, column 1, line 7). At L band, VLA 
position errors of reasonably strong (SNR & 100) individual sources are 
∼ 1% of the beamwidth. For example, the FIRST survey has a 500 beam and 
yields rms errors ≈ 0 .0005 in RA and DEC for individual sources, and 
the systemic errors of large samples are much less than that. I find it 
hard to believe that COSMOS positions measured with ∼arcsec resolution 
have systematic errors ≈ 0.”2. As you noted, MeerKAT positions had at 
the time of the 2018 MIGHTEE observations (and may still have) technical 
problems (Page 10, column 1, line 39) at that level, so I was surprised 
to read that Prescott et al. (in prep) are finding that the MeerKAT 
positions are much closer to the GAIA positions. Do the later 
observations listed in Table B1 yield positions in agreement with the 
earlier MeerKAT positions? I recommend sorting this problem out, and 
discussing it with the VLA COSMOS team, before publishing a catalog that 
may still contain systematic position errors larger than the random 
noise/confusion errors. As with the angular sizes of faint sources, it 
is difficult to estimate the random position errors in confusion-limited 
images, so I suggest checking them with simulations like the one 
described for Page 8. Listing the best positions and total uncertainties 
will increase the scientific value of the source catalog. 

> The suggested simulation is unfortunately not feasible. In order to undertake 
> it requires the injection of sources into the visibility data via Direct 
> Fourier Transform prediction to avoid quantisation of the simulated 
> source positions to an accuracy of one pixel (1.1”). The prediction must 
> be followed by a repeat of the imaging process, which takes several 
> hours, and so to perform this with a comparable number of iterations to 
> the completeness / resolution simulation would require years of CPU 
> time. 

> We have expanded the text to cite several published works where 
> comparable (and significantly worse) systematic offsets are found 
> between pairs of radio surveys, as well as between radio surveys and 
> data from other wavebands. We note that the VLA COSMOS 3GHz astrometric 
> accuracy is in excellent agreement with the VLBI COSMOS data, however 
> the latter uses an in-beam calibrator for self-calibration purposes, and 
> thus the overall astrometry will be tied to the position of that source. 
> Since the source in question is not part of the International Celestial 
> Reference Frame v3 catalogue, and its provenance is not given in the 
> VLBI paper, we can only speculate as to the accuracy of its measured 
> position (perhaps it even came from the VLA data itself). Even the 1.4 
> GHz and 3 GHz VLA COSMOS data have astrometric differences that are 
> comparable to those of MIGHTEE and the 3 GHz VLA COSMOS data. 

> It is puzzling why we are being asked to comprehensively solve this issue 
> when (a) our astrometry compared to the optical/NIR frame is entirely fit 
> for purpose (and will be corrected for in the Level-2 catalogues presented 
> by Prescott et al.); and (b) it is a common problem with numerous 
> existing and published radio surveys undertaken on instruments old and 
> new. We believe due diligence has been exercised here by highlighting a 
> sub-pixel difference between MIGHTEE and the two best available VLA 
> surveys in the same field for users of the Level-1 catalogue.

Page 17, Appendix A: I presume that a link to the Level-1 source catalog 
will be included in the published paper. 

> Yes, the link provided above contains all image and catalogue products that 
> form part of the data release.

Page 17, column 1, line 52: State whether these MeerKAT positions have 
been corrected for the formally significant VLA minus MeerKAT offsets 
presented in Section 4.1. 

> Noted.

Page 17, column 2, line 36: What does the “ID of the Gaussian component” 
mean?

> This is now explained, for Gaussian, source and island IDs.


